Revisiting the Constraint on Equation of State of Neutron Star based on the Binary Neutron Star Mergers

The merger of neutron star (NS)-NS binary can form different production of the compact remnant, among which the supramassive NS (SMNS) could create an internal plateau and the followed steep decay marks the collapse of the SMNS. The proportion of SMNS and the corresponding collapse-time are often used to constrain the NS equation of state (EoS). This paper revisits this topic by considering the effect of an accretion disk on the compact remnant, which is not considered in previous works. Compared with previous works, the collapse-time distribution (peaks $\sim$100 s) of the SMNSs formed from NS-NS merger is almost unaffected by the initial surface magnetic ($B_{{\rm s},i}$) of NS, but the total energy output of the magnetic dipole radiation from the SMNSs depends on $B_{{\rm s},i}$ significantly. Coupling the constraints from the SMNS fraction, we exclude some EoSs and obtain three candidate EoSs, i.e., DD2, ENG, and MPA1. By comparing the distributions of the collapse-time and the luminosity of the internal plateau (in the short gamma-ray bursts) for those from observations with those obtained based on the three candidate EoSs, it is shown that only the EoS of ENG is favored. Our sample based on the ENG EOS and a mass distribution motivated by Galactic systems suggests that approximately $99\%$ of NS-NS mergers collapse to form a black hole within $10^7$s. This includes scenarios forming a BH promptly ($36.5\%$), a SMNS ($60.7\%$), or a stable NS that transitions into a BH or a SMNS following accretion ($2.1\%$). It also indicates that the remnants for GW170817 and GW190425, and the second object of GW190814 are more likely to be BHs.

==> response.txt <==
Dear Referee,

    We would like to thank for carefully reading our manuscript and giving helpful comments and suggestion. We have revised the text following the comments and suggestions. All the modified text is written in red boldface. Below we give detailed response following the comments and suggestions.
    We hope that this revised version is suitable for publication. Thank you very much for your kind consideration.

Best regards
Yun-Peng Li on behalf of the co-authors.
========================================================
>> Reviewer #1:
>> 
>> I thank the authors for addressing my comments from the previous report. I have a few additional points that I would like to see addressed.
>> 
>>
>> I think the wording in the abstract should be more precise about the result, I find the current version a little too vague. A potential suggestion to better highlight the exact assumptions that go into the result: "our sample based on the ENG EOS and a mass distribution motivated by Galactic systems suggests that approximately 99% of NS-NS mergers collapse to form a black hole within 10^7s. This includes ..."

Re:
    Thanks very much for your comments. 
    We have corrected the sentence lines 17-21 of the current manuscript.


>> The footnote claims that not including GW190425 is a conservative choice-conservative with respect to what precisely? If GW190425 is included, the samples would have higher mass mergers, which should have collapsed earlier. This shifts the inferred distribution towards shorter collapse times, which would make the data better in agreement with the other EOS's considered, i.e., increase your uncertainty on the maximum mass. Am I missing something?

Re:
    Thanks very much. 
    'Not including GW190425 is a conservative choice' is a inaccurate expression, we have deleted the sentence in footnote 1.  
    Please see the discussion between lines 332 and 342 of the current manuscript.
    The majority of observed NS binary systems (include GW 190425) do not exhibit extreme mass ratios, which means the NSs in N (mu_1,sigma_1) are more likely to merger with the NSs in N (mu_1,sigma_1) and the NSs in N(mu_2,sigma_2) are more likely to merger with the NSs in N (mu_2,sigma_2). We re-plot Figure 1 and find that it does not affect our selection for EoSs (DD2, ENG, and MPA1) initially, and the majority of samples forming case III-IV whose remnants surviving longer than 10 s only correspond to NS-NS systems from N (mu_1,sigma_1), the vast majority of the NS-NS systems from N (mu_2,sigma_2) form BHs promptly or collapse within 10 s. This means the distribution for collapse time and MD energy output for samples whose remnants surviving longer than 10~s is affected by the double peaked Gaussian probability distribution very slightly, and most of SGRBs with internal plateaus should origin from the merger of NS-NS from N (mu_1,sigma_1). A larger mixing fraction causes higher fraction for Case~I. Therefore, the EoS of ENG is still more favored. 

>> Figure 4 is constructed for different EOS but with the same underlying magnetic field distribution. It would be useful to see how the distribution itself changes for the same EOS but different magnetic field distribution assumptions.

Re:
    Thanks very much. 
    We have added the corresponding figures and find that the initial surface magnetic field B_{{\rm s},i} only affects the distribution of  L_{\rm{xrt}}, while almost unaffects the distribution of t_{\rm{col}}. The  distribution of L_{\rm{xrt}} for our samples with B_{{\rm s},i}~ N(\mu_{B_{s,i}}=10^{15.5} G, \sigma_{B_{s,i}}=0.5)$ aligns better with the observations. Please see the sentence lines 273-280 of the current manuscript.


>> The authors use the word "eccentricity" to refer to what is commonly called the ellipticity of a neutron star. 

Re:
    Thanks very much. We have corrected it in the sentence line 169 of the current manuscript.


